Programmable System Call Security with eBPF

System call filtering is a widely used security mechanism for protecting a shared OS kernel against untrusted user applications. However, existing system call filtering techniques either are too expensive due to the context switch overhead imposed by userspace agents, or lack sufficient programmability to express advanced policies. Seccomp, Linux's system call filtering module, is widely used by modern container technologies, mobile apps, and system management services. Despite the adoption of the classic BPF language (cBPF), security policies in Seccomp are mostly limited to static allow lists, primarily because cBPF does not support stateful policies. Consequently, many essential security features cannot be expressed precisely and/or require kernel modifications. In this paper, we present a programmable system call filtering mechanism, which enables more advanced security policies to be expressed by leveraging the extended BPF language (eBPF). More specifically, we create a new Seccomp eBPF program type, exposing, modifying or creating new eBPF helper functions to safely manage filter state, access kernel and user state, and utilize synchronization primitives. Importantly, our system integrates with existing kernel privilege and capability mechanisms, enabling unprivileged users to install advanced filters safely. Our evaluation shows that our eBPF-based filtering can enhance existing policies (e.g., reducing the attack surface of early execution phase by up to 55.4% for temporal specialization), mitigate real-world vulnerabilities, and accelerate filters.

==> usenix-security-rebuttal.txt <==
USENIX Security '22 Fall Paper #293 Reviews and Comments
===========================================================================
Paper #293 Secure eBPF Seccomp Filters: Enhancing Programmability and
Extensibility for System Call Security


Review #293A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper proposes Seccomp-eBPF, an enhancement to the existing architecture of Seccomp that adds in the ability to use eBPF filters instead of classical BPF filters (cBPF) which are already supported by Seccomp. The authors identify several challenges associated with adding eBPF support and address each of the concerns to show the eBPF enhances the capabilities of Seccomp and can be done without sacrificing the security guarantees of Seccomp.

Strengths
---------
+ The authors address each of the identified concerns and present valid use cases for integrating eBPF
+ The overall structure of the paper makes it easy to read

Weaknesses
----------
- There were some confusing aspects to the paper that could be easily clarified

Comments for author
-------------------
Overall, I found this paper interesting and easy to read. There were a few cases where things were confusing and took reading several times to fully understand, but that could simply be my superficial understanding of eBPF and Seccomp.

Requested Changes
-----------------
+ Can you clarify the distinction between privileged and unprivileged eBPF filters? I couldn't find an explanation of that in the paper and my intuition makes me think that I have the two reversed from what is actually meant.
+ For readers that are not as familiar with Seccomp, a brief overview of it would be helpful. As someone who is familiar with SELinux, in reading this paper, I was confused as to how Seccomp policies differ and what the capabilities are

Minor:
+ In the intro the authors refer to Rtk but I think this was meant to be Rkt. The same thing happens in the citation.

Questions for authors' response
-------------------------------
+ Where did the quotes in section 1 come from? Are they based on discussions with the developers of the kernel/Seccomp?
+ In the use cases section (Section 3), the authors describe system call count limiting. Does this impact things like thread pools that are common in web servers? Would it be possible to implement a mechanism that would allow for a fixed number of "in-flight" requests so that the number of threads spawned never exceeds some instantaneous threshold?



Review #293B
===========================================================================

Review recommendation
---------------------
3. Major revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
- Problem: Seccomp filters provide a powerful security protections by restricting system call usage but are limited to stateless applications that neglect several use cases.
- Significance: missed opportunity while seccomp provides a nice powerful interface for attack surface reduction.
- Gap: there are no user level approaches and eBPF which could add support suffers from the potential insecurity of integrating less secure user space code like seccomp filters, and kernel developers are not motivated to add support.
- Solution: integrate seccomp and ebpf
- Challenges: unclear
- Evaluation: The authors develop three interesting use cases that enable new security applications and a performance analysis and comparison

Strengths
---------
- Clear and important problem that would at a nice addition to current security systems
- Thorough design and implementation 
- Excellent evaluation and use cases that motivate the programmability of the features

Weaknesses
----------
- The concrete technical differences between cBPF and eBPF are not clear: ie why not use eBPF instead of seccomp-ebpf or just seccomp? 
- The paper claims problems with adhoc approaches yet this paper doesn't provide any systematic model or way to think about the threats and solutions for including seccomp capabilities into eBPF
- Security applications limited motivation: are policies that use temporally different syscall caps thwarting attacks?
- Lack of systematic analysis of security implications and evaluation of the modified system

Comments for author
-------------------
I thank the authors for this paper on integrating seccomp into the eBPF framework. Clearly several use cases that can be implemented. While this is a tremendously practical solution I am left with several concerns. 

First, the paper claims a lack of systematic approach to current attempts to integrate seccomp into eBPF but itself does provide a systematic approach. And, given that this approach seeks to integrate, what is the plan for convincing kernel developers to include it? Are these use cases sufficient? 

Second, there was not a great description of the threat and what things need to be ensured if integrating seccomp. There wasn't a clear description anywhere of how this id done safely. The paper talks about _what_ it is going to do but doesn't really get to _how_ it does it till very deep into the paper, which made it a bit frustrating to read.

Requested Changes
-----------------
- Systematic analysis of threats and specific concrete coverage of threats
- Better writing to describe how exactly this paper makes eBPF secomp safe: how is it unsafe now and what mechanisms do you add to ensure safety? 
- Provide justification of how to convince kernel developers of the value



Review #293C
===========================================================================

Review recommendation
---------------------
3. Major revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper presents a new eBPF Seccomp filter design and implementation. The authors articulate the main limitations of cBPF filters and propose an eBPF Seccomp filter that solves stateless checks of cBPF filters, supports kernel data exposure and functions via maps and helpers, and allows unprivileged eBPF code. They show several use cases that cBPF filters cannot solve and propose a design 
with implementation details. Finally, they evaluate the performance and show how to mitigate the real-world use cases.

Strengths
---------
+ Practical improvement of cBPF filters using eBPF with two key features, i.e., statefulness through maps and extensibility through helpers.

+ Thorough analysis and descriptions of the limitations of cBPF filters. 

+ Very detailed implementation throughout the paper.

Weaknesses
----------
- Limitations rooted from Seccomp cBPF are mostly and well addressed in the literature; rather, it seems to be a simpler form of the known problems. 

- Despite the support of maps and helpers from eBPF, the proposed capabilities seem too restricted to improving cBPF filters with limited extensibilities. 

- Challenges are not huge difficulties, rather, the lack of functionalities in cBPF. 

- Trust model can be more practical.

- The evaluation can be improved.

Comments for author
-------------------
Thank you for your submission. I really like the idea of exploring the limitations of Seccomp cBPF filters in technical detail and proposing a new Seccomp ePBF filter with new features through maps and helpers. The authors provide very detailed implementations as a system security paper throughout the paper. Here are some comments for the authors. 

The key limitations rooted from cBPF filters are stateless checks and the lack of security functionalities. Accordingly, the authors claim the representative use cases as system call counter limiting to restrict the number of specific system calls, system call serialization for preventing specific system call races, system call sequence-based filtering, and  enhanced temporal system call specialization. However, as the authors describe in the paper, those use cases are described in a rather simpler form of the problems that have been already well explored in the literature. That said, the proposed solution is designed to express simple capabilities instead of designing in-depth solutions. For example, admins can define a max system call count to prevent fork-bomb-like vulnerabilities blindly; however, it is hard to detect the rapid system calls by the legitimate processes (e.g., http server process creates many processes rapidly for processing many requests. In such a case, the framework might have to provide users with more contexts and capabilities for an accurate restriction as well as other use cases. Despite the support of maps and helpers from eBPF, the proposed capabilities seem too restricted to improving cBPF filters with limited extensibilities for more generic security problems other than the use cases.  

Although the paper describes the security concerns as research challenges, they are the clear limitations of cBPF filters. Also, the entire paper seems to focus on implementation details. I suggest the authors come up with some research challenges to address for scientific contributions and consider how this framework provides extensibility and programmability beyond the fundamental functionalities of eBPF. 

The paper assumes the support of eBPF Seccomp filters can be configured to be a privileged feature to protect from executing unprivileged eBPF code. However, if attackers can gain a privilege, for example, by exploiting a runC vulnerability of docker containers, the privileged attackers can tamper with eBPF maps and might be able to make their own eBPF code run in place. I suggest the authors consider practical threat/trust models as well. 

The evaluation can be improved. The authors compare the eBPF filter with the cBPF filter and Seccomp notifier after demonstrating the use cases. However, I think the scalability evaluation is of critical importance in this paper as the number of system calls and filters is likely to be huge in a host system running containers. I suggest the authors do such evaluation in practical settings.

Requested Changes
-----------------
- Avoid focusing only on improving cBPF with simple capabilities as a solution. 

- More contributions with research challenges and capabilities for generic security use cases. 

- Consider practical trust/threat model.

- Improve the evaluation.



Review #293D
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
2. Some familiarity

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper introduces improved Seccomp filters, which can allow more advanced security policies such as system call count limiting and system call serialization. For this, they applied eBPF, which can lift existing limitations of cBPF, and addressed some additional security issues (e.g., exposing kernel data and functions to untrusted userspace) in eBPF Seccomp filters. According to their evaluation, Seccomp-BPF showed similar performance overhead to Seccomp-cBPF while showing several benefits such as improving temporal system call specialization by providing higher security for the initialization phase.

Strengths
---------
* improved the performance of Seccomp, which is a widely used tool
* analyzed various security issues in Seccomp-eBPF
* allowed more advanced security features (system call count and system call serialization) and showed practical performance overhead

Weaknesses
----------
* limited novelty
* not impressive evaluation results
* concerns on unprivileged eBPF security still remain

Comments for author
-------------------
This paper focused on improving the widely used and effective Seccomp tool by leveraging eBPF (instead of cBPF) and actually showed several meaningful experimental results. Consequently, I feel positive about their paper.

However, I have several concerns, which, if addressed, will convince me more of their solution.

First of all, I wonder whether this work has enough novelty since this work just combines eBPF and Seccomp, which are already existing technologies. Even though they mentioned two major security issues when they apply eBPF to Seccomp, there is still no clear solution to the unprivileged eBPF, and the solution for the map and helper functions is a relatively simple solution.

Therefore, if the author clearly summarizes the technical challenges when applying eBPF to Seccomp, I think it will be more helpful to understand the novelty of this paper. Additionally, if you further explain how critical and common these two security issues are (i.e., exposing kernel data and functions to untrusted userspace and executing unprivileged eBPF code), it will help to emphasize the importance of this study.

Second, the results of the experiment are not impressive. Additionally, I believe that "further restricting the system call interface by up to 55.4% compared to existing implementations based on cBPF filters," in the paper needs to be written more precisely since their effectiveness is limited to the "initialization phase" (not "serving phase”). 

If possible, finding new bugs related to a misuse system will be more helpful to highlight this tool's importance.

[Typo]
if the (the) tracer

Questions for authors' response
-------------------------------
* As for limiting the number of system calls, I wonder how you can define the threshold of the limited number.
* What are the criteria for selecting your two major security issues when we applied eBPF to Seccomp? I wonder whether there are any other important issues left.



AuthorFeedback Response by Tianyin Xu <tyxu@illinois.edu> (700 words)
---------------------------------------------------------------------------
Thanks for the detailed review! We’ll carefully address the comments.

**>Q1: No in-depth security solutions [#C]**

This work focuses on providing the mechanism, instead of policies. The work was driven by the demanding needs of supporting advanced filters for cloud environments. However, we found that even the basic ones—those presented in the paper—could not be supported by existing mechanisms (cBPF filter), or require unaffordable overhead in practice (user notifier).

We used a few basic policies to demonstrate the needs and the power of improving programmability/extensibility in syscall-filtering mechanisms. But, eBPF filters are by no means limited to those basic ones. In fact, we show that eBPF filters can improve temporal syscall specialization [58], a recent advance in syscall security. 

More importantly, the programmability/extensibility can enable many new policies. Certainly, new techniques need to be developed to automatically generate policies for each application/deployment. One policy we are investigating is syscall specialization for many “micro” phases of a program execution, which cannot be achieved by cBPF filters.

We'll better highlight the point that our work provides the mechanism for future security solutions.


**>Q2: Too restricted for generic security problems [#C]**

In practice, eBPF is the most expressive way to safely extend the Linux kernel without requiring changes of kernel code. It's been used to implement many advanced features for the scheduler, storage, and network stack [A,110,B]. As an example, [A] noted that without eBPF, the scheduling policy would require significant development effort. Hence, we believe eBPF can satisfy the needs of generic security problems.

- [A] https://dl.acm.org/doi/10.1145/3477132.3483548
- [B] https://docs.cilium.io/en/v1.10/bpf/

**>Q3: Summarize research challenges [#C,#D]**

The challenges lie in the development of an end-to-end syscall filtering solution that significantly improves programmability and extensibility over the state of the art, without affecting the security of the kernel. While the implementation is deemed straightforward, the concrete research challenges include: 
* identifying security risks (e.g., leaking maps/helpers, non-dumpable processes, namespace privilege bypass);
* adhering to existing kernel security (e.g., map and helper capabilities);
* determining new capabilities to support syscall-filtering-specific features (e.g., memory access for syscall argument checks);
* supporting practical deployments (e.g., sleepable filters, container integration).

We'll articulate these points more clearly.

**>Q4: How's eBPF Seccomp unsafe now and what do you add to ensure safety? [#B]**

Our work is the first functionally complete eBPF filter support for Seccomp. Early work did not support maps (or other storage) and only exposed 2 basic helpers without a capability-based protection model, and thus can hardly support real-world use cases. Our security effort is summarized in Q3.

**>Q5: Privileged attackers tamper with eBPF maps and run malicious eBPF code [#C]**

Neither Seccomp’s nor eBPF’s security model can defend against attackers with root privileges. So, privileged attacks are beyond our threat model. We'll better highlight this point in our threat model.

**>Q6: How to define the threshold of the limit [#D]**

The threshold can be decided based on analyzing the program code or runtime behavior, or based on concrete CVEs to mitigate. This work primarily focuses on the mechanism (Q1). 

**>Q7: What're the criteria for selecting your two main security issues [#D]**

They're the main technical challenges we encountered in developing Seccomp-eBPF and in communicating with kernel developers.

**>Q8: Where're the quotes from? [#A]**

They're from discussions with Linux kernel/Seccomp developers. We exclude the source for anonymity, but will add references in a final version.

**>Q9: Does this impact things like thread pools [#A]**

Seccomp filters syscalls. It can be used to limit how many kernel-level threads a process can spawn, but not user-level threads. 

**>Q10: Distinction between privileged and unprivileged eBPF filters [#A]**

Sorry for using kernel jargons. An eBPF filter is always running with kernel privilege regardless whether the userland is privileged or not. "Unprivileged eBPF" means all users can load eBPF filters that pass the verifier. “Privileged eBPF" means only a privileged process is allowed to load eBPF filters. In the case of container platforms like Kubernetes, it generally means `crun` is the process with privilege that can load Seccomp-eBPF filters, which already has to run privileged operations to setup cgroup namespaces and other kernel features, before the container is started.

After the filter is loaded by the privileged process (i.e. `crun`), it'll be run by non-privileged processes inside the container.


==> usenix-security-rejection.txt <==
USENIX Security '22 Fall Paper #293 Reviews and Comments
===========================================================================
Paper #293 Secure eBPF Seccomp Filters: Enhancing Programmability and
Extensibility for System Call Security


Review #293A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper proposes Seccomp-eBPF, an enhancement to the existing architecture of Seccomp that adds in the ability to use eBPF filters instead of classical BPF filters (cBPF) which are already supported by Seccomp. The authors identify several challenges associated with adding eBPF support and address each of the concerns to show the eBPF enhances the capabilities of Seccomp and can be done without sacrificing the security guarantees of Seccomp.

Strengths
---------
+ The authors address each of the identified concerns and present valid use cases for integrating eBPF
+ The overall structure of the paper makes it easy to read

Weaknesses
----------
- There were some confusing aspects to the paper that could be easily clarified

Comments for author
-------------------
Overall, I found this paper interesting and easy to read. There were a few cases where things were confusing and took reading several times to fully understand, but that could simply be my superficial understanding of eBPF and Seccomp.

Requested Changes
-----------------
+ Can you clarify the distinction between privileged and unprivileged eBPF filters? I couldn't find an explanation of that in the paper and my intuition makes me think that I have the two reversed from what is actually meant.
+ For readers that are not as familiar with Seccomp, a brief overview of it would be helpful. As someone who is familiar with SELinux, in reading this paper, I was confused as to how Seccomp policies differ and what the capabilities are

Minor:
+ In the intro the authors refer to Rtk but I think this was meant to be Rkt. The same thing happens in the citation.

Questions for authors' response
-------------------------------
+ Where did the quotes in section 1 come from? Are they based on discussions with the developers of the kernel/Seccomp?
+ In the use cases section (Section 3), the authors describe system call count limiting. Does this impact things like thread pools that are common in web servers? Would it be possible to implement a mechanism that would allow for a fixed number of "in-flight" requests so that the number of threads spawned never exceeds some instantaneous threshold?



Review #293B
===========================================================================

Review recommendation
---------------------
3. Major revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
4. Top 10% but not top 5% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
- Problem: Seccomp filters provide a powerful security protections by restricting system call usage but are limited to stateless applications that neglect several use cases.
- Significance: missed opportunity while seccomp provides a nice powerful interface for attack surface reduction.
- Gap: there are no user level approaches and eBPF which could add support suffers from the potential insecurity of integrating less secure user space code like seccomp filters, and kernel developers are not motivated to add support.
- Solution: integrate seccomp and ebpf
- Challenges: unclear
- Evaluation: The authors develop three interesting use cases that enable new security applications and a performance analysis and comparison

Strengths
---------
- Clear and important problem that would at a nice addition to current security systems
- Thorough design and implementation 
- Excellent evaluation and use cases that motivate the programmability of the features

Weaknesses
----------
- The concrete technical differences between cBPF and eBPF are not clear: ie why not use eBPF instead of seccomp-ebpf or just seccomp? 
- The paper claims problems with adhoc approaches yet this paper doesn't provide any systematic model or way to think about the threats and solutions for including seccomp capabilities into eBPF
- Security applications limited motivation: are policies that use temporally different syscall caps thwarting attacks?
- Lack of systematic analysis of security implications and evaluation of the modified system

Comments for author
-------------------
I thank the authors for this paper on integrating seccomp into the eBPF framework. Clearly several use cases that can be implemented. While this is a tremendously practical solution I am left with several concerns. 

First, the paper claims a lack of systematic approach to current attempts to integrate seccomp into eBPF but itself does provide a systematic approach. And, given that this approach seeks to integrate, what is the plan for convincing kernel developers to include it? Are these use cases sufficient? 

Second, there was not a great description of the threat and what things need to be ensured if integrating seccomp. There wasn't a clear description anywhere of how this id done safely. The paper talks about _what_ it is going to do but doesn't really get to _how_ it does it till very deep into the paper, which made it a bit frustrating to read.

Requested Changes
-----------------
- Systematic analysis of threats and specific concrete coverage of threats
- Better writing to describe how exactly this paper makes eBPF secomp safe: how is it unsafe now and what mechanisms do you add to ensure safety? 
- Provide justification of how to convince kernel developers of the value



Review #293C
===========================================================================

Review recommendation
---------------------
3. Major revision

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper presents a new eBPF Seccomp filter design and implementation. The authors articulate the main limitations of cBPF filters and propose an eBPF Seccomp filter that solves stateless checks of cBPF filters, supports kernel data exposure and functions via maps and helpers, and allows unprivileged eBPF code. They show several use cases that cBPF filters cannot solve and propose a design 
with implementation details. Finally, they evaluate the performance and show how to mitigate the real-world use cases.

Strengths
---------
+ Practical improvement of cBPF filters using eBPF with two key features, i.e., statefulness through maps and extensibility through helpers.

+ Thorough analysis and descriptions of the limitations of cBPF filters. 

+ Very detailed implementation throughout the paper.

Weaknesses
----------
- Limitations rooted from Seccomp cBPF are mostly and well addressed in the literature; rather, it seems to be a simpler form of the known problems. 

- Despite the support of maps and helpers from eBPF, the proposed capabilities seem too restricted to improving cBPF filters with limited extensibilities. 

- Challenges are not huge difficulties, rather, the lack of functionalities in cBPF. 

- Trust model can be more practical.

- The evaluation can be improved.

Comments for author
-------------------
Thank you for your submission. I really like the idea of exploring the limitations of Seccomp cBPF filters in technical detail and proposing a new Seccomp ePBF filter with new features through maps and helpers. The authors provide very detailed implementations as a system security paper throughout the paper. Here are some comments for the authors. 

The key limitations rooted from cBPF filters are stateless checks and the lack of security functionalities. Accordingly, the authors claim the representative use cases as system call counter limiting to restrict the number of specific system calls, system call serialization for preventing specific system call races, system call sequence-based filtering, and  enhanced temporal system call specialization. However, as the authors describe in the paper, those use cases are described in a rather simpler form of the problems that have been already well explored in the literature. That said, the proposed solution is designed to express simple capabilities instead of designing in-depth solutions. For example, admins can define a max system call count to prevent fork-bomb-like vulnerabilities blindly; however, it is hard to detect the rapid system calls by the legitimate processes (e.g., http server process creates many processes rapidly for processing many requests. In such a case, the framework might have to provide users with more contexts and capabilities for an accurate restriction as well as other use cases. Despite the support of maps and helpers from eBPF, the proposed capabilities seem too restricted to improving cBPF filters with limited extensibilities for more generic security problems other than the use cases.  

Although the paper describes the security concerns as research challenges, they are the clear limitations of cBPF filters. Also, the entire paper seems to focus on implementation details. I suggest the authors come up with some research challenges to address for scientific contributions and consider how this framework provides extensibility and programmability beyond the fundamental functionalities of eBPF. 

The paper assumes the support of eBPF Seccomp filters can be configured to be a privileged feature to protect from executing unprivileged eBPF code. However, if attackers can gain a privilege, for example, by exploiting a runC vulnerability of docker containers, the privileged attackers can tamper with eBPF maps and might be able to make their own eBPF code run in place. I suggest the authors consider practical threat/trust models as well. 

The evaluation can be improved. The authors compare the eBPF filter with the cBPF filter and Seccomp notifier after demonstrating the use cases. However, I think the scalability evaluation is of critical importance in this paper as the number of system calls and filters is likely to be huge in a host system running containers. I suggest the authors do such evaluation in practical settings.

Requested Changes
-----------------
- Avoid focusing only on improving cBPF with simple capabilities as a solution. 

- More contributions with research challenges and capabilities for generic security use cases. 

- Consider practical trust/threat model.

- Improve the evaluation.



Review #293D
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
2. Some familiarity

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper introduces improved Seccomp filters, which can allow more advanced security policies such as system call count limiting and system call serialization. For this, they applied eBPF, which can lift existing limitations of cBPF, and addressed some additional security issues (e.g., exposing kernel data and functions to untrusted userspace) in eBPF Seccomp filters. According to their evaluation, Seccomp-BPF showed similar performance overhead to Seccomp-cBPF while showing several benefits such as improving temporal system call specialization by providing higher security for the initialization phase.

Strengths
---------
* improved the performance of Seccomp, which is a widely used tool
* analyzed various security issues in Seccomp-eBPF
* allowed more advanced security features (system call count and system call serialization) and showed practical performance overhead

Weaknesses
----------
* limited novelty
* not impressive evaluation results
* concerns on unprivileged eBPF security still remain

Comments for author
-------------------
This paper focused on improving the widely used and effective Seccomp tool by leveraging eBPF (instead of cBPF) and actually showed several meaningful experimental results. Consequently, I feel positive about their paper.

However, I have several concerns, which, if addressed, will convince me more of their solution.

First of all, I wonder whether this work has enough novelty since this work just combines eBPF and Seccomp, which are already existing technologies. Even though they mentioned two major security issues when they apply eBPF to Seccomp, there is still no clear solution to the unprivileged eBPF, and the solution for the map and helper functions is a relatively simple solution.

Therefore, if the author clearly summarizes the technical challenges when applying eBPF to Seccomp, I think it will be more helpful to understand the novelty of this paper. Additionally, if you further explain how critical and common these two security issues are (i.e., exposing kernel data and functions to untrusted userspace and executing unprivileged eBPF code), it will help to emphasize the importance of this study.

Second, the results of the experiment are not impressive. Additionally, I believe that "further restricting the system call interface by up to 55.4% compared to existing implementations based on cBPF filters," in the paper needs to be written more precisely since their effectiveness is limited to the "initialization phase" (not "serving phase”). 

If possible, finding new bugs related to a misuse system will be more helpful to highlight this tool's importance.

[Typo]
if the (the) tracer

Questions for authors' response
-------------------------------
* As for limiting the number of system calls, I wonder how you can define the threshold of the limited number.
* What are the criteria for selecting your two major security issues when we applied eBPF to Seccomp? I wonder whether there are any other important issues left.



AuthorFeedback Response by Tianyin Xu <tyxu@illinois.edu> (700 words)
---------------------------------------------------------------------------
Thanks for the detailed review! We’ll carefully address the comments.

**>Q1: No in-depth security solutions [#C]**

This work focuses on providing the mechanism, instead of policies. The work was driven by the demanding needs of supporting advanced filters for cloud environments. However, we found that even the basic ones—those presented in the paper—could not be supported by existing mechanisms (cBPF filter), or require unaffordable overhead in practice (user notifier).

We used a few basic policies to demonstrate the needs and the power of improving programmability/extensibility in syscall-filtering mechanisms. But, eBPF filters are by no means limited to those basic ones. In fact, we show that eBPF filters can improve temporal syscall specialization [58], a recent advance in syscall security. 

More importantly, the programmability/extensibility can enable many new policies. Certainly, new techniques need to be developed to automatically generate policies for each application/deployment. One policy we are investigating is syscall specialization for many “micro” phases of a program execution, which cannot be achieved by cBPF filters.

We'll better highlight the point that our work provides the mechanism for future security solutions.


**>Q2: Too restricted for generic security problems [#C]**

In practice, eBPF is the most expressive way to safely extend the Linux kernel without requiring changes of kernel code. It's been used to implement many advanced features for the scheduler, storage, and network stack [A,110,B]. As an example, [A] noted that without eBPF, the scheduling policy would require significant development effort. Hence, we believe eBPF can satisfy the needs of generic security problems.

- [A] https://dl.acm.org/doi/10.1145/3477132.3483548
- [B] https://docs.cilium.io/en/v1.10/bpf/

**>Q3: Summarize research challenges [#C,#D]**

The challenges lie in the development of an end-to-end syscall filtering solution that significantly improves programmability and extensibility over the state of the art, without affecting the security of the kernel. While the implementation is deemed straightforward, the concrete research challenges include: 
* identifying security risks (e.g., leaking maps/helpers, non-dumpable processes, namespace privilege bypass);
* adhering to existing kernel security (e.g., map and helper capabilities);
* determining new capabilities to support syscall-filtering-specific features (e.g., memory access for syscall argument checks);
* supporting practical deployments (e.g., sleepable filters, container integration).

We'll articulate these points more clearly.

**>Q4: How's eBPF Seccomp unsafe now and what do you add to ensure safety? [#B]**

Our work is the first functionally complete eBPF filter support for Seccomp. Early work did not support maps (or other storage) and only exposed 2 basic helpers without a capability-based protection model, and thus can hardly support real-world use cases. Our security effort is summarized in Q3.

**>Q5: Privileged attackers tamper with eBPF maps and run malicious eBPF code [#C]**

Neither Seccomp’s nor eBPF’s security model can defend against attackers with root privileges. So, privileged attacks are beyond our threat model. We'll better highlight this point in our threat model.

**>Q6: How to define the threshold of the limit [#D]**

The threshold can be decided based on analyzing the program code or runtime behavior, or based on concrete CVEs to mitigate. This work primarily focuses on the mechanism (Q1). 

**>Q7: What're the criteria for selecting your two main security issues [#D]**

They're the main technical challenges we encountered in developing Seccomp-eBPF and in communicating with kernel developers.

**>Q8: Where're the quotes from? [#A]**

They're from discussions with Linux kernel/Seccomp developers. We exclude the source for anonymity, but will add references in a final version.

**>Q9: Does this impact things like thread pools [#A]**

Seccomp filters syscalls. It can be used to limit how many kernel-level threads a process can spawn, but not user-level threads. 

**>Q10: Distinction between privileged and unprivileged eBPF filters [#A]**

Sorry for using kernel jargons. An eBPF filter is always running with kernel privilege regardless whether the userland is privileged or not. "Unprivileged eBPF" means all users can load eBPF filters that pass the verifier. “Privileged eBPF" means only a privileged process is allowed to load eBPF filters. In the case of container platforms like Kubernetes, it generally means `crun` is the process with privilege that can load Seccomp-eBPF filters, which already has to run privileged operations to setup cgroup namespaces and other kernel features, before the container is started.

After the filter is loaded by the privileged process (i.e. `crun`), it'll be run by non-privileged processes inside the container.



Review #293E
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
4. Expert

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
4. Well-written

Paper summary
-------------
This paper deals with system call filtering. More specifically, the authors
present the design, implementation, and evaluation of eBPF Seccomp Filters:
_i.e.,_ an extension to `seccomp-bpf`, which allows using filters written in
extended BPF (eBPF), rather than in classic BPF (cBPF) that is the current
norm.

System call filtering is increasingly used in practice, especially after the
introduction of `seccomp-bpf` in Linux, and `pledge` and `unveil` in OpenBSD.
Re: the former, Linux added support for custom filters in Seccomp, via
`seccomp-bpf`, which basically allows the application to write a small program
in the BPF language that inspects a (fixed) data structure, which contains a
CPU register dump (as well as a couple of additional information, such as the
architecture, the value of the instruction pointer, _etc._), and decides how to
proceed: _i.e,., _block the system call, allow it, raise a signal, kill the
respective process/thread, and more. Multiple BPF programs can be attached to a
process (or a specific execution thread), and upon each system call they
execute and decide how the OS kernel will proceed -- i.e., they customize the
allow/deny policy imposed by the kernel. Filters are pinned to processes
(_i.e.,_ they cannot be removed) and they are also "inherited" upon `execve`.

As of right now, Linux supports only cBPF programs for implementing system call
filters, which basically means no looping and only basic checks to the CPU
register dump that is passed to the filter(s) is supported -- so, also, no
user/kernel memory inspection, no state (across the same or other system call
filters, or even the kernel itself), and no ability to invoke kernel code from
within the filter(s).

eBPF is an extended BPF infrastructure, which allows all the above and it is
already available in the Linux kernel. However, it is not supported in the
case of `seccomp-bpf`. Other kernel part(s) allow for using eBPF
directly -- such as attaching eBPF filters to network sockets. `seccomp-bpf`
only allows cBPF filters, which under the hood are converted to eBPF and
further used for filtering -- also, if jitting is enabled, they are converted
to native code rather than interpreted.

The authors argue that the lack of directly-allowing programs to specify
filters in eBPF limits severely the effectiveness of system call filtering,
mostly casting the whole framework as something that can only be used to
describe allow/deny lists based on the system call number, and, perhaps, fixed
(i.e., non-pointer) argument values. They also illustrate how cBPF cannot be
used to implement specific filtering tasks, such as temporal system call
filtering, filtering certain system calls based on counting (_e.g.,_ blocking a
system call after a certain set of system calls are executed N times), and
implementing filters that "serialize" the execution of certain system calls.

The authors implemented the proposed scheme by extending the `seccomp` system
call so that it can take as argument an eBPF program, which is then verified
and jitted to native code (if the latter feature is enabled) using the
already-existing eBPF infrastructure of the kernel. In addition, the filters
have access to all the extended features of eBPF, such as "maps", which can be
used to save state across filter calls, and "helpers", which can be used to
invoke kernel code directly. The authors also implemented various specific
helpers, the most important ones being for accessing user memory.

Lastly, the authors evaluated their proposed scheme both in terms of
performance and effectiveness. Re: the former, the report that the overhead(s)
imposed by the proposed scheme are similar to those of cBPF.  In terms of
effectiveness, they demonstrate how the new scheme can be used to implement
temporal system call filtering, filtering certain system calls based on
counting, and serializing the execution of certain system calls.

Strengths
---------
* [+] Timely topic.
* [+] Promising solution.

Weaknesses
----------
* [-] Novelty.
* [-] Incomplete evaluation (benchmarking).

Comments for author
-------------------
Overall, the paper is well-written and tackles an interesting and timely problem:
that is, system call filtering -- `seccomp-bpf`, `pledge`/`unveil`, as well as
the many studies re: automating the generation of such filters imply that there
is indeed a need for effective and efficient filtering mechanisms in modern
OSes. Comments/concerns are outlined below:

1. First, and foremost, the paper lacks in terms of novelty. The Linux kernel
already has support for eBPF, including a static verifier, maps and helpers,
jitting, _etc._ So, all in all, the authors basically extended the `seccomp`
system call so that it can receive an eBPF program as input. The majority of
the infrastructure needed for the proposal is already there, implemented,
evaluated in the past, and continuously improved. Moreover, the current
scheme despite of allowing only cBPF programs as input, uses eBPF under the
hood, which makes the support for eBPF-Seccomp (almost) trivial.

2. eBPF undoubtedly allows for a much more rich set of filters than cBPF;
especially given features like "maps" and "helpers". However, the authors do
not really demonstrate a killer feature re: the proposed scheme. Temporal
filtering can definitely be implemented using eBPF -- and, perhaps, in a much
more efficient manner than in cBPF -- but the work of Ghavamnia _et al._
(USENIX SEC '20) has demonstrated that cBPF is more than sufficient for
implementing temporal filters. So, the benefits of eBPF -- at least in this
specific scenario -- are marginal. Same is the case of system call counting:
sure, it's nice to allow certain system calls execute only once -- like in the
example with `execve` --, but this scenario can easily be supported with cBPF as
well, by having a constructor/init. function in the binary that gets `execve`'d
that will install an additional filter that will block `execve`, `capset`,
_etc._ (_i.e.,_ effectively refining the allowed set even more). So, I think
that there needs to be a better justification re: what kind of filtering 
eBPF can provide vs. cBPF that is not marginal. (Or cBPF++.)

3. The performance evaluation of the proposed scheme basically concludes that
eBPF is more or less in par with cBPF as far as certain filters are concerned.
However, most of these filters merely implement an allow/deny list. So, in
other words, the presented numbers basically demonstrate that eBPF is not worse
than cBPF for mostly filtering based on the system call number. First, this is
not even optimal as cBPF does not have access to maps and helpers, which can be
used to implement quick, interesting alternatives than `if-elseif-...-else`
kind of code -- _e.g.,_ hashtables of system call numbers, of fast lookup
tables based on the system call number. Next, and most importantly, the perhaps
most critical feature of eBPF -- _i.e.,_ the inspection of user memory -- is
not thoroughly evaluated. The authors implemented two different techniques for
dealing with TOCTTOU attacks re: pointer argument inspection, but how do these
perform? A broad set of experiments is required to assess, and quantify, the
overhead(s) of these mechanisms when arguments of different size are used.

4. Lastly, the authors make an argument re: serializing certain system calls.
I'm not sure that this approach is correct overall. If, say, two system calls
need to be serialized to avoid certain (security) issues -- which is something
that has happened in the past with various system call pairs --, then a wrapper
system call is typically provided that executes them in order. So, reversely,
if such wrapper does not exist (or the kernel devs refuse to implement it for
some reasons), does this maybe imply that serializing them is perhaps not the
right way to solve the respective problem?

Requested Changes
-----------------
See pt. `1` -- `4` in _"Comments for author"_.

Questions for authors' response
-------------------------------
See pt. `1` -- `4` in _"Comments for author"_.

